One Map to Find Them All: Real-time Open-Vocabulary Mapping for Zero-shot Multi-Object Navigation

The capability to efficiently search for objects in complex environments is fundamental for many real-world robot applications. Recent advances in open-vocabulary vision models have resulted in semantically-informed object navigation methods that allow a robot to search for an arbitrary object without prior training. However, these zero-shot methods have so far treated the environment as unknown for each consecutive query. In this paper we introduce a new benchmark for zero-shot multi-object navigation, allowing the robot to leverage information gathered from previous searches to more efficiently find new objects. To address this problem we build a reusable open-vocabulary feature map tailored for real-time object search. We further propose a probabilistic-semantic map update that mitigates common sources of errors in semantic feature extraction and leverage this semantic uncertainty for informed multi-object exploration. We evaluate our method on a set of object navigation tasks in both simulation as well as with a real robot, running in real-time on a Jetson Orin AGX. We demonstrate that it outperforms existing state-of-the-art approaches both on single and multi-object navigation tasks. Additional videos, code and the multi-object navigation benchmark will be available on https://finnbsch.github.io/OneMap.

==> figures/episode_simple.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'episode_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{995.5732691bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83942539)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{episode_simple.pdf}}%
    \put(0.90643259,0.74345971){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{episode_simple.pdf}}%
    \put(0.56393056,0.8086187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Goal: Find a "Chair"\end{tabular}}}}%
    \put(0.68911666,0.35542526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Toilet"\end{tabular}}}}%
    \put(0.1674308,0.3548023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Bed"\end{tabular}}}}%
    \put(0.90723599,0.30136579){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.03007681,0.02807553){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{episode_simple.pdf}}%
    \put(0.55122351,0.68176299){\color[rgb]{0.8627451,0.12941176,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Agent\end{tabular}}}}%
    \put(0.76900288,0.71143581){\color[rgb]{0.88235294,0.88235294,0.88235294}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Target\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{episode_simple.pdf}}%
    \put(0.78776059,0.61489887){\color[rgb]{0,0.39215686,0.87058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{episode_simple.pdf}}%
  \end{picture}%
\endgroup%


==> figures/episode_simple_fortimon.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'episode_simple_fortimon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{997.65418346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83767451)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{episode_simple_fortimon.pdf}}%
    \put(0.59317181,0.80693207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Goal: Find a "Chair"\end{tabular}}}}%
    \put(0.6876793,0.35468391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Toilet"\end{tabular}}}}%
    \put(0.16708157,0.35406225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Bed"\end{tabular}}}}%
    \put(0.90534367,0.3007372){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.03001408,0.02801697){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{episode_simple_fortimon.pdf}}%
    \put(0.56370673,0.65228078){\color[rgb]{1,0.16470588,0.16470588}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Agent\end{tabular}}}}%
    \put(0.569263,0.73279382){\color[rgb]{0.88235294,0.88235294,0.88235294}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Goal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{episode_simple_fortimon.pdf}}%
    \put(0.78611747,0.61262165){\color[rgb]{0.97647059,0.97647059,0.97647059}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{episode_simple_fortimon.pdf}}%
  \end{picture}%
\endgroup%


==> figures/system_fig_couch.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_fig_couch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1234.33412086bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43271776)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{system_fig_couch.pdf}}%
    \put(0.78945396,0.04150114){\color[rgb]{0.74509804,0.24705882,0.36862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle x$\end{tabular}}}}%
    \put(0.78246996,0.0667422){\color[rgb]{0.88627451,0.32156863,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{system_fig_couch.pdf}}%
    \put(0.47436987,0.38457925){\color[rgb]{0.74509804,0.24705882,0.36078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle i$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{system_fig_couch.pdf}}%
    \put(0.42342246,0.3427032){\color[rgb]{0.74509804,0.24705882,0.36078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{system_fig_couch.pdf}}%
    \put(0.42777409,0.40891869){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{system_fig_couch.pdf}}%
    \put(0.28493044,0.12359992){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{system_fig_couch.pdf}}%
    \put(0.32027734,0.28243981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SED\\Feature\\Extraction\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{system_fig_couch.pdf}}%
    \put(0.62162616,0.24255407){\color[rgb]{0.31372549,0.31372549,0.31372549}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature Field\\${F}_\mathcal{I}$\end{tabular}}}}}%
    \put(0.38008387,0.02588676){\color[rgb]{0.31372549,0.31372549,0.31372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Convolved Features $\overline{F}_\mathcal{M}, \overline{\sigma}_\mathcal{M}$\end{tabular}}}}%
    \put(0.93641994,0.22449243){\color[rgb]{0.31372549,0.31372549,0.31372549}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Projected Features\end{tabular}}}}}%
    \put(0.53763002,0.18217786){\color[rgb]{0.56078431,0.56078431,0.56078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Image Space $\mathcal{I}$\end{tabular}}}}%
    \put(0.82972724,0.0154407){\color[rgb]{0.56078431,0.56078431,0.56078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small 2D Map Space\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{system_fig_couch.pdf}}%
    \put(0.86743211,0.18261323){\color[rgb]{0.56078431,0.56078431,0.56078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small 3D Space\end{tabular}}}}%
    \put(0.39860288,0.39219384){\color[rgb]{0.56078431,0.56078431,0.56078431}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle \dots$\end{tabular}}}}}%
    \put(0.37710245,0.35358002){\color[rgb]{0.40392157,0.40392157,0.40392157}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle F_\mathcal{I}(i, j)$\end{tabular}}}}}%
    \put(0.59764281,0.37289055){\color[rgb]{0.40392157,0.40392157,0.40392157}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle \sigma_\mathcal{I}(i, j)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{system_fig_couch.pdf}}%
    \put(0.49706427,0.21641048){\color[rgb]{0.43921569,0.43921569,0.43921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{system_fig_couch.pdf}}%
    \put(0.44243478,0.04091217){\color[rgb]{0.74509804,0.24705882,0.36862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle x$\end{tabular}}}}%
    \put(0.43545078,0.06615324){\color[rgb]{0.88627451,0.32156863,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scriptstyle y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{system_fig_couch.pdf}}%
    \put(0.16494408,0.0757109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{system_fig_couch.pdf}}%
    \put(0.28385989,0.05828931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} Map Update\end{tabular}}}}%
    \put(0.60739204,0.0550196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2DConv$_{\sigma_\mathrm{d}(x, y)}$\end{tabular}}}}%
    \put(0.68201387,0.31190715){\color[rgb]{0.43921569,0.43921569,0.43921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0.84430702,0.13388548){\color[rgb]{0.43921569,0.43921569,0.43921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c)\end{tabular}}}}%
    \put(0.65424267,0.08751233){\color[rgb]{0.43921569,0.43921569,0.43921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}d)\end{tabular}}}}%
    \put(0.2486201,0.06538033){\color[rgb]{0.43921569,0.43921569,0.43921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e)\end{tabular}}}}%
    \put(0.11992816,0.03212208){\color[rgb]{0.31372549,0.31372549,0.31372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Open-Vocabulary\end{tabular}}}}%
    \put(0.11992816,0.0139388){\color[rgb]{0.31372549,0.31372549,0.31372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Belief Map $\mathcal{M}$\end{tabular}}}}%
    \put(0.72437395,0.13119448){\color[rgb]{0.31372549,0.31372549,0.31372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${F}_\mathcal{M}, {\sigma}_\mathcal{M}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{system_fig_couch.pdf}}%
  \end{picture}%
\endgroup%

